Direct Poisson neural networks: Learning non-symplectic mechanical systems

In this paper, we present neural networks learning mechanical systems that are both symplectic (for instance particle mechanics) and non-symplectic (for instance rotating rigid body). Mechanical systems have Hamiltonian evolution, which consists of two building blocks: a Poisson bracket and an energy functional. We feed a set of snapshots of a Hamiltonian system to our neural network models which then find both the two building blocks. In particular, the models distinguish between symplectic systems (with non-degenerate Poisson brackets) and non-symplectic systems (degenerate brackets). In contrast with earlier works, our approach does not assume any further a priori information about the dynamics except its Hamiltonianity, and it returns Poisson brackets that satisfy Jacobi identity. Finally, the models indicate whether a system of equations is Hamiltonian or not.

==> HT/args.txt <==
Namespace(scheme='IMR', model='HT', steps=200, init_mx=10.0, init_my=3.0, init_mz=4.0, Mgl=0.9810000000000001, init_rx=1.0, init_ry=-3.0, init_rz=10.0, Ix=10.0, Iy=20.0, Iz=40.0, dt=0.06283185307179587, alpha=2.0, implicit=False, soft=True, without=True, normalise=False, generate=True, verbose=False, no_show=False, sampling=300, points=400, prefactor=100.0, jac_prefactor=100.0, epochs=100, seed=42, theta_sampling=20, lr=0.001, batch_size=20, neurons=64, layers=2, M=0.5, folder_name='HTTEST', cuda=False)


==> HT/log.txt <==
det_logHT Learned Without, -2.4653013827392125
det_logHT Learned Soft, -2.6245848245663446
det_logHT GT, -35.47458498282571
HT_m-errors m, 0.030622392522459706
HT_m-errors-Learned Without m, 0.016456172053324808
HT_m-errors-Learned Without-Learned Soft m, 0.0
HT_r-errors r, 0.009921308258730943
HT_r-errors-Learned Without r, 0.004648657404689845
HT_r-errors-Learned Without-Learned Soft r, 0.0
HT_rsq-errors Learned Without, 0.001857050573869917
HT_rsq-errors-Learned Without Learned Soft, 0.001259699957131231
HT_rsq-errors-Learned Without-Learned Soft GT, 7.520788233803469e-12
HT_mrs-errors Learned Without, 0.0028386942817283218
HT_mrs-errors-Learned Without Learned Soft, 0.0019201590938282783
HT_mrs-errors-Learned Without-Learned Soft GT, 3.84287543465548e-12


==> P2D/log.txt <==
compatibility_errors-Learned Without Learned Without, -1.7973316919091777
compatibility_errors-Learned Without-Learned Soft Learned Soft, -1.822165359518249
compatibility_errors-Learned Without-Learned Soft-GT GT, -inf
det_P2D Learned Without, 0.8313306349319916
det_P2D std Learned Without, 0.48956691409815467
det_P2D median Learned Without, 0.8313306349319916
det_P2D-Learned Without Learned Soft, 0.9296752469765592
det_P2D-Learned Without std Learned Soft, 0.45642369607187544
det_P2D-Learned Without median Learned Soft, 0.9296752469765592
det_P2D-Learned Without-Learned Soft GT, 1.0
det_P2D-Learned Without-Learned Soft std GT, 0.0
det_P2D-Learned Without-Learned Soft median GT, 1.0
P2D_m-errors m, 0.00315843151437253
P2D_m-errors-Learned Without m, 0.0029326735041991453
P2D_m-errors-Learned Without-Learned Soft m, 0.0
P2D_r-errors r, 0.003150566816803771
P2D_r-errors-Learned Without r, 0.002983201325811471
P2D_r-errors-Learned Without-Learned Soft r, 0.0
P2D_am-errors Learned Without, 0.009675568979275833
P2D_am-errors-Learned Without Learned Soft, 0.00860927353454274
P2D_am-errors-Learned Without-Learned Soft GT, 7.931922973361332e-16


==> P3D/args.txt <==
Namespace(scheme='IMR', model='P3D', steps=200, init_mx=10.0, init_my=3.0, init_mz=4.0, Mgl=0.9810000000000001, init_rx=1.0, init_ry=-3.0, init_rz=10.0, Ix=10.0, Iy=20.0, Iz=40.0, dt=0.031415926535897934, alpha=2.0, implicit=False, soft=True, without=True, normalise=False, generate=True, verbose=False, no_show=False, sampling=200, points=400, prefactor=10.0, jac_prefactor=10.0, epochs=50, seed=42, theta_sampling=20, lr=0.001, batch_size=20, neurons=64, layers=2, M=0.5, folder_name='P3DTEST', cuda=False)


==> P3D/log.txt <==
compatibility_errors_P3D-Learned Without Learned Without, -1.6046218069232219
compatibility_errors_P3D-Learned Without_P3D-Learned Soft Learned Soft, -1.8586692603137482
compatibility_errors_P3D-Learned Without_P3D-Learned Soft_P3D-GT GT, -inf
det_P3D Learned Without, 0.906575838035994
det_P3D std Learned Without, 0.47609947556542354
det_P3D median Learned Without, 0.906575838035994
det_P3D-Learned Without Learned Soft, 0.6979659835819598
det_P3D-Learned Without std Learned Soft, 0.3315910226492819
det_P3D-Learned Without median Learned Soft, 0.6979659835819598
det_P3D-Learned Without-Learned Soft GT, 1.0
det_P3D-Learned Without-Learned Soft std GT, 0.0
det_P3D-Learned Without-Learned Soft median GT, 1.0
P3D_m-errors m, 0.01947766609178495
P3D_m-errors-Learned Without m, 0.009963684575161797
P3D_m-errors-Learned Without-Learned Soft m, 0.0
P3D_r-errors r, 0.01945585613479899
P3D_r-errors-Learned Without r, 0.00907609234586066
P3D_r-errors-Learned Without-Learned Soft r, 0.0
P3D_am-errors Learned Without, 0.03714146307073049
P3D_am-errors-Learned Without Learned Soft, 0.034718756236304736
P3D_am-errors-Learned Without-Learned Soft GT, 8.119750048371103e-15


==> RB/args.txt <==
Namespace(scheme='IMR', model='RB', steps=200, init_mx=10.0, init_my=3.0, init_mz=4.0, Mgl=0.9810000000000001, init_rx=1.0, init_ry=-3.0, init_rz=10.0, Ix=10.0, Iy=20.0, Iz=40.0, dt=0.06283185307179587, alpha=2.0, implicit=True, soft=True, without=True, normalise=False, generate=True, verbose=False, no_show=False, sampling=200, points=400, prefactor=10.0, jac_prefactor=10.0, epochs=50, seed=42, theta_sampling=20, lr=0.001, batch_size=20, neurons=64, layers=2, M=0.5, folder_name='RBTEST', cuda=False)


==> RB/log.txt <==
compatibility_errors without, -5.027478
compatibility_errors soft, -6.471203
compatibility_errors implicit, -7.418497
RB_m-errors Learned Without, 0.0015127811536794944
RB_m-errors-Learned Without Learned Soft, 0.00045704068095089954
RB_m-errors-Learned Without-Learned Soft Learned implicit, 0.0016898393313562465
RB_m-errors-Learned Without-Learned Soft-Learned implicit GT, 0.0
RB_m-errors Learned Without, 0.0015127811536794944
RB_m-errors-Learned Without Learned Soft, 0.00045704068095089954
RB_m-errors-Learned Without-Learned Soft Learned implicit, 0.0016898393313562465
RB_m-errors-Learned Without-Learned Soft-Learned implicit GT, 0.0
RB_msq-errors Learned Without, 0.131218265221195
RB_msq-errors-Learned Without Learned Soft, 0.03968434844479989
RB_msq-errors-Learned Without-Learned Soft Learned implicit, 0.08880230344009547
RB_msq-errors-Learned Without-Learned Soft-Learned implicit GT, 1.3426091052368911e-12
RB_msq-errors Learned Without, 0.0005220982137915397
RB_msq-errors-Learned Without Learned Soft, 0.00039372210324391504
RB_msq-errors-Learned Without-Learned Soft Learned implicit, 0.0004827274887856702


==> Sh/log.txt <==
compatibility_errors Learned Without, -2.278332199336556
compatibility_errors Learned Soft, -3.2731569496853545
compatibility_errors GT, -inf
det_logSh Learned Without, -2.0878053978212283
det_logSh Learned Soft, -3.3586072330875805
det_logSh GT, -inf
Sh_uxyz-errors uxyz, 0.00033877422347843196
Sh_uxyz-errors-Learned Without uxyz, 0.00029607384463357076
Sh_uxyz-errors-Learned Without-Learned Soft uxyz, 0.0

